Log-concave sampling: Metropolis-Hastings algorithms are fast

We consider the problem of sampling from a strongly log-concave density in $\mathbb{R}^d$, and prove a non-asymptotic upper bound on the mixing time of the Metropolis-adjusted Langevin algorithm (MALA). The method draws samples by simulating a Markov chain obtained from the discretization of an appropriate Langevin diffusion, combined with an accept-reject step. Relative to known guarantees for the unadjusted Langevin algorithm (ULA), our bounds show that the use of an accept-reject step in MALA leads to an exponentially improved dependence on the error-tolerance. Concretely, in order to obtain samples with TV error at most $\delta$ for a density with condition number $\kappa$, we show that MALA requires $\mathcal{O} \big(\kappa d \log(1/\delta) \big)$ steps, as compared to the $\mathcal{O} \big(\kappa^2 d/\delta^2 \big)$ steps established in past work on ULA. We also demonstrate the gains of MALA over ULA for weakly log-concave densities. Furthermore, we derive mixing time bounds for the Metropolized random walk (MRW) and obtain $\mathcal{O}(\kappa)$ mixing time slower than MALA. We provide numerical examples that support our theoretical findings, and demonstrate the benefits of Metropolis-Hastings adjustment for Langevin-type sampling algorithms.

==> referee_response/cover_letter.txt <==
Cover Letter:

Minor revision updates:

The reviewers suggested two main changes and some other minor changes:

1. Some background (book) references for basics of Markov chains
We thank Reviewer 1 for pointing that some basic concepts in the theory of discrete-time Markov chains were not defined before use.
We added some references (including Meyn and Tweedie 1994, 2012) for background on Markov chains in Section 2.1.

2. Citing prior works for Lemma 2:
We agree with Reviewer 2 that the proof technique of Theorem 1 share many ideas from the classical work. We have appropriately referenced them (including Lovasz 1999, Lovasz and Simonovits 1990).
Citations are stated before Lemma 2 and in the proof of Lemma 2

3. Other minor comments:
- Weakly log-concave distribution: we agree that the weakly log-concave distribution is not rigorously defined because of integrability issues and the paper is writted in a way that agrees with notations in Dalalyan (2016). We have now referenced Dalalyan at the begining of the section 3.3. However, our Corollary 2 is rigorous with correct fourth-moment assumption to make sure that the target density is integrable.
- Big O and Omega notation: we used big O notation but never introduced Omega notation. That is why we still use universal constants c and c' when stating lower bounds.
- We have fixed the typos and notations that Reviewers have pointed out.


Consent:
All the co-authors confirm that they are aware of this manuscript to JMLR and consent to its review by the board chosen by JMLR.

Declaration:
All the co-authors declare of no conflict of interest.

Action editors:
Suvrit Sra



==> reviews/review1.txt <==
This paper analyzes the Metropolis-adjusted variant of the Langevin algorithm for sampling from a log-concave density. The focus is on quantifying the mixing time of the Metropolis chain with an appropriate proposal distribution (given either by one step of the unadjusted Langevin update or by an isotropic Gaussian perturbation). The main contribution is to show that the use of the Metropolis correction leads to an exponential speed-up in terms of the desired accuracy as measured by the TV distance to the target probability law. Otherwise, the mixing time depends polynomially on the ambient dimension and on the condition number of the target log-density (in the strongly log-concave case) or on the condition number of a suitable strongly log-concave perturbation (in the 'usual' log-concave case, although here the exponential speed-up is no longer present).

The overall analysis follows the standard route: One obtains a lower bound on the conductance of the Metropolis-adjusted chain, which is reversible and lazy by construction. This lower bound then leads to an upper bound on the TV distance between the kth iterate of the chain and the target distribution. The novel contribution of the paper is in the lower-bounding step. This step has two ingredients: a concentration inequality for the target distribution and an isoperimetric inequality for the Metropolis chain. The former is obtained through clever use of a Gaussian comparison inequality due to Hargé, which is put to work to obtain a clean subgaussian bound for the target probability law. Then the desired concentration inequality follows from a simple geometric argument relating the mean and the mode of the target law. The second ingredient builds on an isoperimetric inequality due to Cousins and Vempala. Another important bit of analysis is a Dobrushin-type analysis of the underlying Langevin chain and its Metropolis correction: one seeks to control the TV distance between the Langevin update kernels starting from two nearby points, as well as the TV distance between the unadjusted Langevin update and its Metropolized counterpart starting from the same point. This step of the analysis relies on various estimates for smooth and strongly convex functions.

Overall, I have enjoyed reading this paper. Analyzing Metropolis-corrected MCMC algorithms is not an easy task, and the authors have done an excellent job breaking it down into digestible chunks, such that the overall strategy is readily apparent, while not letting the considerable technical details obscure the essence of the argument. I have learned a couple of new things while going through the analysis. That said, my inclination is to recommend acceptance after a minor revision. The main quibble I have is that the authors make use of certain basic concepts in the theory of discrete-time Markov chains (such as irreducibility, aperiodicity, reversibility, laziness, etc.) without providing references and definitions for the less knowledgeable reader. A citation of something like Meyn and Tweedie, together with a short section on background and definitions, would help a great deal.

